Face Sketch Synthesis via Semantic-Driven Generative Adversarial Network

Face sketch synthesis has made significant progress with the development of deep neural networks in these years. The delicate depiction of sketch portraits facilitates a wide range of applications like digital entertainment and law enforcement. However, accurate and realistic face sketch generation is still a challenging task due to the illumination variations and complex backgrounds in the real scenes. To tackle these challenges, we propose a novel Semantic-Driven Generative Adversarial Network (SDGAN) which embeds global structure-level style injection and local class-level knowledge re-weighting. Specifically, we conduct facial saliency detection on the input face photos to provide overall facial texture structure, which could be used as a global type of prior information. In addition, we exploit face parsing layouts as the semantic-level spatial prior to enforce globally structural style injection in the generator of SDGAN. Furthermore, to enhance the realistic effect of the details, we propose a novel Adaptive Re-weighting Loss (ARLoss) which dedicates to balance the contributions of different semantic classes. Experimentally, our extensive experiments on CUFS and CUFSF datasets show that our proposed algorithm achieves state-of-the-art performance.

==> IJCB 2021 Latex Template/README.txt <==

To make a sample IJCB 2021 paper, copy the contents of this directory
somewhere, and type

 latex ijcb2021_template

or 

 pdflatex ijcb2020_template

To build your submission, copy ijcb2021_template.tex to a new file with 
a more appropriate name, e.g. ijcb2021_my_paper.tex, and proceed. 




==> README.txt <==

To make a sample IJCB 2021 paper, copy the contents of this directory
somewhere, and type

 latex ijcb2021_template

or 

 pdflatex ijcb2020_template

To build your submission, copy ijcb2021_template.tex to a new file with 
a more appropriate name, e.g. ijcb2021_my_paper.tex, and proceed. 



